Tourneys and the Fast Generation and Obfuscation of Closed Knight's Tours

New algorithms for generating closed knight's tours are obtained by generating a vertex-disjoint cycle cover of the knight's graph and joining the resulting cycles. It is shown experimentally that these algorithms are significantly faster in practice than previous methods. A fast obfuscation algorithm for closed knight's tours that obscures obvious artifacts created by their method of generation is also given, along with visual and statistical evidence of its efficacy.

==> figures/Blurred32x32/BraidJoinBlur32.txt <==
75755474745474447674776476745464
00730764030644033703737436730333
62371265622424154732176722327714
77230156670705502307247667770612
65744331673047200236070355251734
12326742415534072647426737163764
70311661444107762622623767273312
65443342274550351212114647714565
65331631416013525464253244314462
07174553056562421363212776725163
65145450130612024610371042457113
71012021553375203434224730367764
65446060710764066362151457404622
62020502006477431160120476215765
70075616562660610413517024110664
05020125502535620215725220371543
66175466020556603700716515415534
62372133222403217137365270233764
11453576542057047721104120566664
15310631452726621504525541230115
00075657556312001214455005045364
75351642015121640454405622346342
16131466042542127266222543727535
61372265261114676046427161175413
17534547612161415047473220723762
60351260321161214744601576245015
16317403706111532456672511473543
07677353004671356510343262357762
62344101200345647033367227116124
65311536634351555351406010607715
17374030447242717177043742424744
00300131031303032003202320333232


==> figures/Blurred32x32/Cover4JoinBlur32.txt <==
77765756764754554657644547474765
05466006305536606006574030600044
12155223147362222242402622527264
02260772430176115322455060215462
10433465402764457266206106324544
77565164000314006340752235265215
02206225033644067015526621310125
75256747165345300324711757566065
02215401514370333476147012161052
62341165703407574215111454627725
16732435764015100744125330521214
65040153274023514465035501334744
02324571546107714100070505752734
65401334131052442067343566267714
72076576165367351206415120372762
05442402016320003424506611035144
17145052046677333143623463342344
05552242302746616765652033765462
07506506244432340212653144120052
67313562135317651303507237623053
65255171307731575272567154357742
05310620037104310533437701235722
70773576041563240774411375413712
72601732637407714766714660244434
70456175622206444221602476631143
10450455115125170465442263417042
12041653304620741575362457554262
15466447234277311636613025101512
16014761701237273643006225600714
62166674236637772003556672616515
10424477740723274447402742114722
10330131002311333010013011100032


==> figures/Blurred32x32/DivideTourBlur32.txt <==
76445477545546744464464444644555
65670003606735330470673433335033
12124233106641111444247741602032
65347166364143644717557174153165
15607206326572440222473113060014
05015716435611550637563631451634
72642324105555101536570710671712
01774223146005560333117504264245
17440244732552064714621215452712
65477205311700100725125335110464
62273447333710474475303760231414
00067707170350460604772056426725
15545717555737021757534223060212
71376331273026043507415305427533
65421443066204107415750736174362
72127134320432443305747455217013
65770560653454364264651211157065
60226604216505201561277720672163
75356215643070115434051716504265
11662116310106436717622511752215
71472550713064161140466235602235
62114567737533065151005422705562
17462261376060225522644145602035
15644416762155505016524722272063
12170140226421133151405461235463
71641457424542307742377173723134
62451155522457423717050246770713
11306532256470313524051751217554
05064065243003205531303406334362
15576165066640336630667653745532
72110447024707704712314072147714
02232300100002202010303232100312


==> figures/Blurred32x32/WarnsdJoinBlur32.txt <==
65674555467674567745757454767664
00364657360373033505365306330465
60214020223265161676217025111015
12415444575276272021056341133743
65465370223025161057757173037344
62255010473522121467745363405724
05420143467263136316377510722765
67277270033202711557277717060314
71701677507316647632063427224663
05435637224314123022377467626562
60370063261432442004046641310063
00577436060421742463436726234465
16061406536713514346323647621254
16523404707201314603141642724165
02317650604647474313312445311442
65611542265762764730125545264264
12304362632364662125446626233114
75315354076620270213623023041344
11700661241567656576103705737115
66770601255156121050663734150062
12612560016161650543540737602065
11354160627611316616061640422044
11402346424725735312352471341255
62316515375272570760421004445222
15406525022270573021554525504054
16146033667325656647661304164232
02222472036264266236060275140714
05452741031173402352141516716714
66762037322045624156537565117312
62255373365430714551666322637165
11477743124074447472347721174042
10302111331133130211101310113033

